A Two-Dimensional Study of the Model Context Protocol: Publication and Adoption

The Model Context Protocol (MCP), released by Anthropic in November 2024, standardizes how large language model applications connect to external tools and data sources. Despite MCP's rapid growth, no study has jointly characterized its emergence in the research literature, its adoption on GitHub and the relationship between them. We address this gap with a longitudinal, two-dimensional study of 802 MCP-related publications and 33,319 GitHub repositories. We characterize their growth and identify their application domains via BERTopic and usage contexts via a human-validated GPT-5.6-Luna classifier. We find that publications and repositories began rapid growth within a month of each other in 2025, and peaked together in March 2026. Notably, a second growth wave alone accounts for 49.5% of the GitHub repositories. Most publications (57.8%) and nearly all repositories (93.7%) use MCP as an enabling technology rather than for analyzing, evaluating, extending, or securing it directly. Among repositories, the latter category concentrates almost entirely in one general-purpose topic, while applied usage spreads into product-specific niches. Finally, we provide an overview of the MCP landscape and recommendations to researchers and practitioners in this field.

==> svg-inkscape/publication_number_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'publication_number_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2386.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85197989)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{publication_number_svg-tex.pdf}}%
    \put(0.09684161,0.31929604){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.07932118,0.38089252){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.07932118,0.44280327){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.07932118,0.50471402){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.07932118,0.56662476){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0.06179761,0.62853551){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.06179761,0.69044626){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}120\end{tabular}}}}%
    \put(0.06179761,0.75204274){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}140\end{tabular}}}}%
    \put(0.17155877,0.20867379){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mar-24\end{tabular}}}}}%
    \put(0.22757071,0.20521684){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}May-24\end{tabular}}}}}%
    \put(0.2835858,0.22470145){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jul-24\end{tabular}}}}}%
    \put(0.33959774,0.20867379){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sep-24\end{tabular}}}}}%
    \put(0.39561282,0.20710245){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Nov-24\end{tabular}}}}}%
    \put(0.45162476,0.21621622){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jan-25\end{tabular}}}}}%
    \put(0.50763985,0.20867379){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mar-25\end{tabular}}}}}%
    \put(0.56365179,0.20521684){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}May-25\end{tabular}}}}}%
    \put(0.61966688,0.22470145){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jul-25\end{tabular}}}}}%
    \put(0.67568196,0.20867379){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sep-25\end{tabular}}}}}%
    \put(0.7316939,0.20710245){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Nov-25\end{tabular}}}}}%
    \put(0.78770899,0.21621622){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jan-26\end{tabular}}}}}%
    \put(0.84372093,0.20867379){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mar-26\end{tabular}}}}}%
    \put(0.89973602,0.20521684){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}May-26\end{tabular}}}}}%
    \put(0.95574796,0.22470145){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Jul-26\end{tabular}}}}}%
    \put(0.03987429,0.33783784){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of documents\end{tabular}}}}}%
    \put(0.51722502,0.16153363){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Month\end{tabular}}}}%
    \put(0.20709302,0.80358265){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MCP Publications by Month and Type\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{publication_number_svg-tex.pdf}}%
    \put(0.09134192,0.09868008){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}book\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{publication_number_svg-tex.pdf}}%
    \put(0.590044,0.09868008){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}book chapter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{publication_number_svg-tex.pdf}}%
    \put(0.09134192,0.05876807){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}conference proceedings\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{publication_number_svg-tex.pdf}}%
    \put(0.590044,0.05876807){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}journal article\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{publication_number_svg-tex.pdf}}%
    \put(0.09134192,0.0185418){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}preprint\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/publication_type_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'publication_type_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1856.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36888889)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{publication_type_svg-tex.pdf}}%
    \put(0.34336566,0.33090909){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.40510707,0.33010101){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.46734545,0.30989899){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}142\end{tabular}}}}%
    \put(0.50720808,0.11030303){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}196\end{tabular}}}}%
    \put(0.17002828,0.14585859){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}448\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{publication_type_svg-tex.pdf}}%
    \put(0.62306667,0.29535354){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}book\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{publication_type_svg-tex.pdf}}%
    \put(0.62306667,0.23474747){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}book chapter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{publication_type_svg-tex.pdf}}%
    \put(0.62306667,0.17454545){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}conference proceedings\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{publication_type_svg-tex.pdf}}%
    \put(0.62306667,0.11393939){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}journal article\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{publication_type_svg-tex.pdf}}%
    \put(0.62306667,0.05373737){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}preprint\end{tabular}}}}%
  \end{picture}%
\endgroup%

